MERA: A Comprehensive LLM Evaluation in Russian

Over the past few years, one of the most notable advancements in AI research has been in foundation models (FMs), headlined by the rise of language models (LMs). As the models' size increases, LMs demonstrate enhancements in measurable aspects and the development of new qualitative features. However, despite researchers' attention and the rapid growth in LM application, the capabilities, limitations, and associated risks still need to be better understood. To address these issues, we introduce an open Multimodal Evaluation of Russian-language Architectures (MERA), a new instruction benchmark for evaluating foundation models oriented towards the Russian language. The benchmark encompasses 21 evaluation tasks for generative models in 11 skill domains and is designed as a black-box test to ensure the exclusion of data leakage. The paper introduces a methodology to evaluate FMs and LMs in zero- and few-shot fixed instruction settings that can be extended to other modalities. We propose an evaluation methodology, an open-source code base for the MERA assessment, and a leaderboard with a submission system. We evaluate open LMs as baselines and find that they are still far behind the human level. We publicly release MERA to guide forthcoming research, anticipate groundbreaking model features, standardize the evaluation procedure, and address potential societal drawbacks.

==> tables/csv/baseline_results_d.csv <==
Name	ruDetox-j	ruHateSpeech-acc	ruHHH-acc	C-J	C-L	C-M	C-U	C-V	E-J	E-L	E-M	E-U	E-V	G-J	G-L	G-M	G-U	G-V
Llama-2-7b	26.1	53.6	50.0	-12.9	-12.4	-11.0	-9.7	-11.5	-12.2	-11.2	-12.4	-9.2	-11.4	-5.8	-1.9	-3.7	-5.0	-4.3
Llama-2-13b	34.9	58.1	46.6	-12.2	-7.6	-13.2	-14.2	-10.2	-12.1	-14.0	-15.7	-8.5	-12.8	2.7	3.0	1.3	2.7	3.7
Mistral	37.5	\underline{61.9}	\underline{55.6}	-14.1	-9.1	-11.4	-12.9	-12.0	-10.4	-11.5	-12.2	-8.9	-11.4	-4.7	-6.1	-5.6	-8.1	-6.5
davinci-002	34.9	55.1	51.7	-4.6	-4.1	-2.9	-1.5	-3.3	1.2	-4.1	-2.4	-2.8	-0.6	-1.1	-0.8	0.1	-2.8	-0.2
Yi-6B	13.4	56.2	48.3	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
ruGPT-3.5	28.6	54.3	47.2	-1.7	-2.3	-2.5	-1.6	-3.6	4.9	-2.1	2.9	6.7	3.4	4.5	3.5	3.4	4.0	4.5
ruGPT-3-small	31.6	54.0	47.8	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
ruGPT-3-medium	34.8	54.3	48.3	6.1	8.3	8.6	7.6	7.6	-6.8	-3.5	-6.4	-6.3	-7.2	2.6	3.5	4.2	3.3	3.0
ruGPT-3-large	37.9	54.3	47.8	2.9	3.2	4.2	3.0	3.9	4.9	5.1	5.7	6.5	5.5	3.1	3.4	4.4	3.3	4.1
mGPT	35.0	54.3	47.8	7.5	8.3	9.2	12.0	7.1	4.6	5.1	5.3	7.5	3.0	7.5	7.4	7.9	8.5	5.5
mGPT-13B	34.3	54.3	47.8	-10.6	-10.0	-8.3	-6.6	-8.8	-0.8	1.6	1.4	1.8	0.4	7.4	6.6	4.2	3.6	4.5
FRED-T5-large	0.3	54.3	47.2	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
FRED-T5-1.7B	12.4	54.3	49.4	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
ruT5-base	0.3	49.8	47.8	1.2	0.1	1.3	-2.6	0.8	5.5	3.2	4.2	3.3	3.8	1.9	-1.8	1.4	1.0	-0.1
ruT5-large	19.3	46.0	53.4	5.1	2.9	2.0	3.4	4.7	-0.6	-2.6	0.2	2.8	1.7	8.1	5.8	5.5	5.5	8.4
umT5-Small	2.7	49.4	50.6	1.5	1.9	0.9	2.6	0.4	1.7	0.1	-2.0	2.1	-0.7	-1.2	-0.8	-2.5	-0.8	-3.0
umT5-Base	0.5	52.1	52.8	4.1	4.9	3.4	5.4	5.2	0.6	1.4	0.1	3.5	1.9	6.5	8.7	5.8	5.4	7.5
umT5-XL	20.9	52.5	48.9	0.0	1.1	-0.5	-3.1	-0.5	-2.5	-5.8	-6.1	-5.5	-3.4	-0.3	2.1	-0.5	-0.6	0.7
umT5-XXL	16.5	55.5	48.9	-1.2	5.0	1.9	4.3	1.1	0.1	6.0	4.7	1.4	4.0	-2.9	1.2	2.3	-1.3	1.4
Random baseline	\underline{38.2}	46.8	52.2	-3.8	1.4	-1.0	1.4	1.3	-5.3	1.6	-1.7	1.9	-2.2	-4.5	2.9	-2.3	4.4	2.6
Human baseline	\textbf{47.7}	\textbf{98.5}	\textbf{80.9}	74.8	86.4	88.0	68.4	81.3	72.9	81.7	81.1	66.5	77.1	78.9	83.2	83.7	67.5	80.2


==> tables/csv/baseline_results_e.csv <==
Name	BPS-acc	CheGeKa-em	CheGeKa-f1	LCS-acc	ruHumanEval-pass@1	ruHumanEval-pass@5	ruHumanEval-pass@10	ruMMLU-acc	USE-grade-norm	Total score
Llama-2-7b	42.6	0.0	2.1	10.6	0.7	3.4	6.7	45.2	1.4	32.7
Llama-2-13b	50.7	0.0	\underline{4.3}	9.0	0.8	4.0	7.9	56.3	1.0	36.8
Mistral	39.2	0.0	3.8	9.8	\underline{1.2}	\underline{5.8}	\underline{11.6}	\underline{67.6}	2.2	\underline{40.0}
davinci-002	52.1	0.0	1.8	12.4	0.5	2.3	3.7	61.3	1.6	38.3
Yi-6B	46.9	0.0	0.8	11.2	0.3	1.5	3.0	48.7	2.3	35.4
ruGPT-3.5	49.2	0.0	3.7	13.2	0.1	0.3	0.6	24.6	2.5	20.8
ruGPT-3-small	36.7	0.0	0.7	8.0	0.0	0.0	0.0	26.3	0.1	19.1
ruGPT-3-medium	43.0	0.0	0.5	10.2	0.0	0.0	0.0	27.1	0.2	20.1
ruGPT-3-large	41.6	0.0	0.7	12.2	0.0	0.0	0.0	24.5	0.0	19.3
mGPT	44.9	0.0	0.4	\underline{13.6}	0.0	0.0	0.0	24.1	0.0	19.8
mGPT-13B	46.3	0.0	0.6	13.2	0.0	0.0	0.0	23.5	0.2	19.6
FRED-T5-large	47.5	0.0	0.1	8.6	0.0	0.0	0.0	24.8	0.0	19.4
FRED-T5-1.7B	50.8	0.0	0.6	8.8	0.0	0.0	0.0	26.2	0.0	19.1
ruT5-base	48.6	0.0	0.1	10.0	0.0	0.0	0.0	23.7	0.0	19.3
ruT5-large	40.2	0.0	0.0	11.0	0.0	0.0	0.0	24.0	0.0	19.0
umT5-Small	\underline{54.6}	0.0	0.2	10.8	0.0	0.0	0.0	22.5	0.2	19.8
umT5-Base	52.3	0.0	0.1	10.6	0.0	0.0	0.0	23.1	0.0	19.5
umT5-XL	49.4	0.0	0.1	12.0	0.0	0.0	0.0	25.4	0.1	20.1
umT5-XXL	48.6	0.0	0.3	9.4	0.0	0.0	0.0	29.6	0.4	19.5
Random baseline	50.0	0.0	0.2	9.6	0.0	0.0	0.0	25.8	\underline{6.4}	20.5
Human baseline	\textbf{100.0}	\textbf{64.5}	\textbf{71.9}	\textbf{70.4}	\textbf{100.0}	\textbf{100.0}	\textbf{100.0}	\textbf{89.0}	\textbf{70.1}	\textbf{88.7}


==> tables/csv/baseline_results_p.csv <==
Name	MathLogicQA-acc	MultiQ-em	MultiQ-f1	PARus-acc	RCB-acc	RCB-f1-macro	ruModAr-acc	ruMultiAr-acc	ruOpenBookQA-acc	ruOpenBookQA-f1-macro	ruTiE-acc	ruWorldTree-acc	ruWorldTree-f1-macro	RWSD-acc	SimpleAr-acc
Llama-2-7b	27.7	1.1	8.1	\underline{53.2}	34.9	27.2	36.7	12.4	47.5	47.1	50.0	54.5	54.3	50.4	83.9
Llama-2-13b	31.4	1.4	9.8	47.8	32.9	25.8	48.6	15.6	63.7	63.7	49.3	70.3	70.3	50.0	91.1
Mistral	34.4	\underline{6.7}	\underline{12.4}	51.8	\underline{37.2}	34.4	\underline{51.6}	\underline{19.5}	\underline{73.5}	\underline{73.2}	50.2	\underline{81.0}	\underline{81.1}	51.2	95.0
davinci-002	35.3	4.4	11.9	50.6	33.1	17.8	47.6	17.6	67.5	67.6	51.9	76.6	76.5	48.1	92.7
Yi-6B	\underline{38.2}	5.1	7.9	51.4	33.3	16.7	41.6	18.9	59.0	58.8	50.5	54.1	54.2	49.6	\underline{95.1}
ruGPT-3.5	25.8	3.6	11.5	50.4	33.1	19.4	0.1	2.5	22.2	20.8	48.8	24.6	22.0	\underline{52.3}	2.9
ruGPT-3-small	24.4	0.9	6.3	49.8	33.3	16.7	0.1	0.9	25.8	25.3	50.0	25.7	25.4	49.2	0.0
ruGPT-3-medium	24.8	4.3	10.6	49.8	33.3	16.7	0.1	1.2	27.3	27.1	50.0	25.1	24.8	50.0	0.8
ruGPT-3-large	25.1	2.6	9.9	49.8	33.3	16.7	0.1	0.7	21.0	17.8	50.0	23.2	19.1	51.5	0.4
mGPT	25.8	1.4	5.5	49.8	33.3	16.7	0.1	1.2	24.5	19.3	50.0	25.1	22.5	51.9	0.7
mGPT-13B	26.3	2.3	6.2	49.8	33.3	16.7	0.0	1.9	25.0	19.3	50.0	23.2	17.2	48.5	2.3
FRED-T5-large	24.0	0.0	5.2	49.2	35.4	24.8	0.0	0.0	26.5	21.5	49.3	23.2	17.4	49.2	0.0
FRED-T5-1.7B	24.6	0.1	3.1	49.8	33.3	16.7	0.1	0.0	25.0	12.9	49.5	25.5	13.0	50.0	0.0
ruT5-base	25.9	0.0	0.8	50.8	33.6	26.9	0.0	0.0	26.5	18.3	49.3	23.4	15.1	48.1	0.0
ruT5-large	25.4	0.0	1.0	49.8	32.6	29.6	0.0	0.0	26.2	15.8	50.5	25.9	15.9	48.5	0.0
umT5-Small	26.1	0.0	0.3	52.0	28.8	25.5	0.0	0.0	25.5	22.3	50.0	22.5	19.8	48.1	0.0
umT5-Base	25.2	0.0	0.2	46.8	33.6	30.6	0.0	0.0	24.2	14.8	52.6	23.8	14.7	50.0	0.0
umT5-XL	26.1	0.3	1.3	50.6	32.6	18.5	0.0	0.0	23.0	22.3	\underline{52.8}	26.9	25.5	50.0	0.0
umT5-XXL	24.1	4.1	9.3	49.6	31.5	16.6	0.0	0.0	24.0	16.9	48.8	23.8	14.7	50.4	0.0
Random baseline	24.4	0.1	1.4	48.2	36.1	\underline{36.0}	0.0	0.0	24.5	24.5	47.2	23.0	22.9	51.9	0.0
Human baseline	\textbf{99.5}	\textbf{91.0}	\textbf{92.8}	\textbf{98.2}	\textbf{61.0}	\textbf{58.3}	\textbf{99.9}	\textbf{100.0}	\textbf{86.5}	\textbf{87.5}	\textbf{94.2}	\textbf{83.7}	\textbf{83.8}	\textbf{83.8}	\textbf{100.0}

